Detection of simplest amino acid glycine in the atmosphere of Venus

Amino acids are considered to be prime ingredients in chemistry, leading to life. Glycine is the simplest amino acid and most commonly found in animal proteins. It is a glucogenic and non-essential amino acid that is produced naturally by living bodies and plays a key role in the creation of several other important bio-compounds and proteins. We report the first spectroscopic detection of the rotational absorption lines of the simplest amino acid glycine (NH$_{2}$CH$_{2}$COOH) with confirmer I and II in the atmosphere of Venus using the archival data from the Atacama Large Millimeter/Submillimeter Array (ALMA). We detect the eleven rotational absorption lines of NH$_{2}$CH$_{2}$COOH between the frequency range of $\nu$ = 245$-$262 GHz with $\geq$3$\sigma$ statistical significance. We calculate the total column density of glycine in the atmosphere of Venus is $N$(NH$_{2}$CH$_{2}$COOH) $\sim$ 5$\times$10$^{14}$ cm$^{-2}$. Using the column density information of glycine, we calculate the abundance of glycine is $\sim$ 1.6$\times$10$^{-9}$ in the atmosphere of Venus. The detection of glycine in the atmosphere of Venus might be one of the keys to an understanding of the formation mechanisms of prebiotic molecules in the atmosphere of Venus. The detection of glycine indicates that the upper atmosphere of Venus may be going through nearly the same biological method as Earth billions of years ago.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

